On the Hierarchical Community Structure of Practical Boolean Formulas

Modern CDCL SAT solvers easily solve industrial instances containing tens of millions of variables and clauses, despite the theoretical intractability of the SAT problem. This gap between practice and theory is a central problem in solver research. It is believed that SAT solvers exploit structure inherent in industrial instances, and hence there have been numerous attempts over the last 25 years at characterizing this structure via parameters. These can be classified as rigorous, i.e., they serve as a basis for complexity-theoretic upper bounds (e.g., backdoors), or correlative, i.e., they correlate well with solver run time and are observed in industrial instances (e.g., community structure). Unfortunately, no parameter proposed to date has been shown to be both strongly correlative and rigorous over a large fraction of industrial instances. Given the sheer difficulty of the problem, we aim for an intermediate goal of proposing a set of parameters that is strongly correlative and has good theoretical properties. Specifically, we propose parameters based on a graph partitioning called Hierarchical Community Structure (HCS), which captures the recursive community structure of a graph of a Boolean formula. We show that HCS parameters are strongly correlative with solver run time using an Empirical Hardness Model, and further build a classifier based on HCS parameters that distinguishes between easy industrial and hard random/crafted instances with very high accuracy. We further strengthen our hypotheses via scaling studies. On the theoretical side, we show that counterexamples which plagued community structure do not apply to HCS, and that there is a subset of HCS parameters such that restricting them limits the size of embeddable expanders.

==> note.txt <==
Google slide: https://docs.google.com/presentation/d/1G5VsW6rQ6v1bZiYUprj4WWQMUXjieJILvXIWBDQ2y88/edit#slide=id.ga9fbdd3af1_0_10

Read all the related papers by Laurent Simon, Jakob Nordstrom, Jordi Levy, David Mitchell
    - Jordi focuses primarily on runtime without looking inside the solver
    - Laurent looks inside the solver to understand what's happening
        - He likes the locality idea and states that the system is too complex to understand

Read Zulkovski thesis
We want to be able to reject all previous parameters - either using our own experiments or using other papers (~4 sentences per parameter)
    - treewidth: microsoft paper
    - CVR: Moshe found that the satisfiability threshold does not always coincide with the hardness threshold for all classes
    - Backdoors: There are examples where large backdoors are easy to solve and small backdoors are hard to solve
    - Zulkovski's argument: the predictive power of each of these parameters is low

Tests for the goodness of parameters:
    - Empirical test #1: The parameter should enable us to distinguish "industrial" instances from random/crypto/crafted
    - Empirical test #2: The parameter can be used for an empirical hardness model
    - Empirical test #3: We should observe easiness for the range of "good" values (that correspond to industrial) and hardness for the range of "bad" values (that correspond to random) for the parameter-under-test via scaling studies
    - Theory test #4: Basic counterexamples should be avoided.

    - each of the parameters we reject must fail one of these tests
        - CVR: maybe industrial instances have multiple hardness thresholds; also, hardness threshold and satisfiability threshold don't coincide 

Our primary contribution is the method!
Secondary contribution is the set of parameters
    - Why HCS?
        - It allows us to define a notion of locality
        - It allows us to define a notion of centrality or bridge variables (these are variables that appear between communities)
            - inter-community variables and inter-community edges

We want to prove stuff relating to the parameters theoretically, so we first check them empirically to see if we should work on it

We need to prove that our parameters are different from previous parameters - show that counterexamples for other parameters don't also apply to our parameters
We want to say obvious counterexamples don't exist
We want to show that our parameters exist in reality

3 criteria:
    1. metrics must be observed from empirical data
        - Parameters and the range of values they take can be used to classify formulas into distinct bins such as either industrial or random/crypto/crafted. 
        - Put differently, the abstraction provided the parameter (and range of values they take) must have sufficient information to distinguish "easy" from "hard" instances.
    2. we can classify hardness using the metrics
    3. we can scale the metrics up and down and perform scaling studies
        - It should be possible to change the metrics independently of each other

Dynamic mergeability experiment:
    - Hypothesis: Verification (or easy instances) have higher static mergeability as well as dynamic mergeability (of learnt clauses) than randomly-generated/crafted/crypto (hard instances)
    - Subsumption resolution is a special case merge resolution step
        - Check whether verification instances are more prone to this type of resolution

- We are going to present the research methodology as a contribution
    - structure the paper around the methodology
    - dynamic mergeability experiment
    - review previous work very carefully

- We want to propose a research methodology for evaluating the efficacy of a parameter with respect to a given algorithm

- Centrality might be important - we can argue that inter-edges/inter-vars overlaps with centrality and that they are better for theory work because we can prove things with them/ they are better because they can distinguish between easy/hard
- We want to say that our parameters are better for theory work and that they are stronger individually than other parameters individually
    - they are even stronger when combined (see Zulkoski's work)

- Run an experiment on subsumption resolution
    - How often does it occur?

- Jonathan is in charge of writing Related Work:
    - Moshe Vardi et. al. Paper: The Plot Thickens
    - Say why previously considered parameters are bad
    - CVR is bad because we don't know the threshold CVR for non-random instance classes
        - is threshold CVR even well-defined?
        - for the same CVR, we can generate both easy and hard formulas (except at extreme CVR)
        - people have empirically shown that there is no correlation between CVR and runtime
    - Noah's refutation of CVR:
        - Here’s why I see that CVR (known as clause density in the literature) is not a predictive parameter for the runtime of CDCL algorithms:
        - 1. For any CVR t (except extreme cases) we can generate a formula F with CVR t which has a small resolution refutation and a formula F’ which does not have a short resolution refutation
        - 2. Empirical experiments based on practical SAT instances used in SAT competitions which show there is no correlation between CVR and solver runtime
        - (could say little instead of no correlation)
    - Take a look at this paper, maybe reference it: https://arxiv.org/pdf/2102.04707.pdf
    - Treewidth: we cannot practically perform test 1, but we can perform test 2

- Threats to validity:
    - Why MapleSAT? Because it's a CDCL solver
        - it would be good to try a few other CDCL solvers (CDCL and Glucose)
        - Does our result generalize to all CDCL solvers?

- Conclusion: none of the previous parameters pass all our tests
    - Only parameters that pass our tests should be considered for theory
    - there needs to be a nuanced discussion of whether parameter(s) are valuable depending on which tests they fail

- Community number of a clause: the number of communities spanned by variables in a clause

- Conjecture: There is a correlation between community number and the size of the proof
    - Smaller community number => more locality => smaller proof size

- Contribution 1: Research Methodology
- Contribution 2: 3 empirical results
- Contribution 3: Theoretical results
- Contribution 4: Artifacts

- Related Works
    - Comparison with SATzilla
        - different goals
    - Rejecting other params

- target complexity: 2^f(k1,k2). poly(n)
- rigorous models:
    - parameters where we can write a mathematical proof
- correlative models:
    - parameters where we have empirical support
- This wording is from Stefan Szeider
